Human Computer Interaction Using Marker Based Hand Gesture Recognition

Human Computer Interaction (HCI) has been redefined in this era. People want to interact with their devices in such a way that has physical significance in the real world, in other words, they want ergonomic input devices. In this paper, we propose a new method of interaction with computing devices having a consumer grade camera, that uses two colored markers (red and green) worn on tips of the fingers to generate desired hand gestures, and for marker detection and tracking we used template matching with kalman filter. We have implemented all the usual system commands, i.e., cursor movement, right click, left click, double click, going forward and backward, zoom in and out through different hand gestures. Our system can easily recognize these gestures and give corresponding system commands. Our system is suitable for both desktop devices and devices where touch screen is not feasible like large screens or projected screens.

==> images/data1.txt <==
x=[
frno without(r)             with(b)    real(g)
56  464 40		476 13  469 46;
57  461 59		470 25  462 65;
59  442 104		460 50  441 118;
61  418 173		444 94  409 183;
63  364 290		414 166 366 291;
64  329 339		379 239 336 345;
65  288 386		338 310 299 386;
66  249 408		295 370 264 409;
67  244 420		261 416 231 436;
68  202 432		224 451 194 449;

];


==> images/data1_-_Copy.txt <==
x=[
frno without(r)             with(b)    real(g)
56  464 40		476 13  469 46;
57  461 59		470 25  462 65;
59  442 104		460 50  441 118;
61  418 173		444 94  409 183;
63  364 290		414 166 366 291;
64  329 339		379 239 336 345;
65  288 386		338 310 299 386;
66  249 408		295 370 264 409;
67  244 420		261 416 231 436;
68  202 432		224 451 194 449;

];


==> images/output1.txt <==
time 		Ttime 		Dtime Real X  Y  	Detected X Y    		velocity

17		1.8939999		0.086		41 233		40 0		1219.9066205610613
18		1.92		0.026		64 229		64 1		3352.937320528868
19		1.92		0.0		87 220		89 9		1884.0133930438765
20		1.951		0.031		111 217		114 31		1256.9201998496278
21		1.958		0.007		128 217		137 69		1225.4018610130242
22		1.987		0.029		139 223		156 118		713.873613310619
23		1.993		0.006		145 230		170 169		563.4553435855415
24		1.9990001		0.006		144 235		176 213		303.3825727552774
25		2.0240002		0.025		140 237		177 245		249.0460448154859
26		2.0300002		0.006		134 241		172 268		419.9587608196223
27		2.0670002		0.037		131 245		165 283		305.3308445729058
28		2.0740001		0.007		122 250		156 292		574.8598848389664
29		2.098		0.024		132 253		150 296		337.79307403979504
30		2.109		0.011		172 246		158 294		306.74916260769083
31		2.148		0.039		232 229		184 284		548.8706376693126
32		2.161		0.013		293 220		225 271		825.2452246696851
33		2.26		0.099		345 221		274 259		389.0309095207639
34		2.367		0.107		389 228		325 250		439.4531347933038
35		2.4680002		0.101		422 234		375 245		383.0960421516012
36		2.571		0.103		438 236		417 242		170.62722974404795
37		2.68		0.109		441 235		447 239		55.90014540565889
38		2.779		0.099		439 232		466 235		217.329243315298
39		2.88		0.101		420 227		471 231		373.4057730821537
40		2.9880002		0.108		367 222		453 226		623.8620714535415
41		3.0790002		0.091		278 215		406 221		1114.2632308663676
42		3.1260002		0.047		201 209		341 214		1591.926621351944
43		3.1320002		0.006		148 207		271 209		1206.038959276643
44		3.1410003		0.009		115 214		204 208		713.616143315158
45		3.1680002		0.027		101 227		150 212		355.865712402718
46		3.1730003		0.005		106 215		111 211		52.484531355038925
47		3.2010005		0.028		141 172		97 197		374.8610216047491
48		3.2100005		0.009		170 122		100 169		669.1661467744801
49		3.2100005		0.0		188 68		112 129		676.7535862159816
50		3.2150006		0.005		209 37		132 89		767.8849769226472
51		3.2190006		0.004		221 51		155 63		583.3232420616372
52		3.2240007		0.005		215 80		172 54		302.70642922409166
53		3.2350006		0.011		212 99		186 56		456.8139540020833
54		3.2420006		0.007		200 136		192 73		512.1440977210534
55		3.3380005		0.096		195 197		196 108		410.1641229074774
56		3.3530006		0.015		170 272		189 162		2375.085370253147
57		3.3640006		0.011		161 312		181 219		679.4714188978076
58		3.3760006		0.012		153 340		171 272		509.7265130685568
59		3.3820007		0.006		148 361		162 319		357.0297670971671
60		3.4600008		0.078		150 361		156 353		52.08348648460706
61		3.5880008		0.128		170 345		157 371		144.6211582740537
62		3.6700008		0.082		186 264		165 355		464.63457309567735
63		3.7730007		0.103		185 175		171 308		903.6150401142204
64		3.7870007		0.014		189 135		177 255		2233.3097955161243
65		3.7920008		0.005		194 149		183 217		551.0716831774248
66		3.8130007		0.021		181 170		184 193		165.67692949161938
67		3.8210006		0.008		192 184		188 180		47.93943039404295
68		3.8300006		0.009		234 197		205 177		281.82263926093657
69		3.9210007		0.091		315 207		245 178		347.5668588555578
70		3.9970007		0.076		416 212		309 183		894.0304944331161
71		4.114001		0.117		485 197		382 183		626.1895770792078
72		4.239001		0.125		526 190		451 182		506.2105699783148
73		4.317001		0.078		512 187		498 181		71.84695229155777
74		4.342001		0.025		469 179		516 177		627.227405450968
75		4.469001		0.127		421 221		509 189		382.19446132425304
76		4.5890007		0.12		316 334		463 236		751.7968961987925
77		4.7020006		0.113		288 368		414 286		1073.8042508735464
78		4.8260007		0.124		264 384		365 329		766.6976014388327
79		4.825001		-0.001		242 375		318 359		359.5636624922151
80		4.914001		0.089		303 356		302 374		132.55734450937996
81		4.994001		0.08		408 321		326 371		800.3479101741108
82		5.106001		0.112		475 301		369 359		774.55354722566
83		5.1870008		0.081		501 282		414 341		1010.758535292649
84		5.2790008		0.092		481 281		443 325		430.64939886792206
85		5.4000006		0.121		453 276		455 309		184.69591524115728
86		5.4770007		0.077		419 202		452 272		379.3569215411355
87		5.588001		0.111		373 143		433 223		621.1170411264002
88		5.594001		0.006		339 115		405 176		1762.2110447670734
89		5.598001		0.004		327 118		378 141		462.365858471723
90		5.605001		0.007		320 139		354 123		300.61270764889497
91		5.683001		0.078		350 168		345 122		232.51687351144636
92		5.853001		0.17		444 205		371 136		450.44477345987167
93		5.937001		0.084		506 202		414 149		580.189129012018
94		6.0130014		0.076		482 216		440 166		544.1571182869197
95		6.1110015		0.098		461 246		454 191		367.1788534271621
96		6.1880016		0.077		426 300		452 228		627.4606656215262
97		6.2960014		0.108		392 372		437 282		636.8548344702996
98		6.3980017		0.102		382 389		421 329		546.2702306167378
99		6.5360017		0.138		391 385		411 364		175.75761639164233
100		6.6290016		0.093		458 271		425 350		394.5410883037159
101		6.7170014		0.088		458 199		436 312		935.9474722636464
102		6.8480015		0.131		414 151		431 264		589.0281570431548
103		6.9240017		0.076		305 187		390 236		548.1130449961282
104		7.028002		0.104		280 230		349 228		401.3314359240234
105		7.1690016		0.141		267 272		312 236		333.1098630874373
106		7.2490015		0.08		159 354		249 272		654.5910480756052
107		7.3310013		0.082		96 362		180 303		698.2970882536358
108		7.437001		0.106		68 359		119 327		396.1039714479405
109		7.437001		0.0		-1 354		10 10		3277.879310973563
110		7.5140014		0.077		-1 455		10 10		3648.662957010381
111		7.6330013		0.119		-1 220		10 10		1236.9870795162637
112		7.740001		0.107		-1 275		10 10		1881.0665605754284
113		7.8250012		0.085		-1 275		10 10		2575.015081366949
114		7.9210014		0.096		-1 235		10 10		1693.75722187369
115		8.007002		0.086		-1 280		10 10		2111.120574591686
116		8.112001		0.105		-1 185		10 10		1082.3744648239879
117		8.221002		0.109		-1 240		10 10		1744.41626112341


==> images/output1_-_Copy.txt <==
time 		Ttime 		Dtime Real X  Y  	Detected X Y    		velocity

17		1.8939999		0.086		41 233		40 0		1219.9066205610613
18		1.92		0.026		64 229		64 1		3352.937320528868
19		1.92		0.0		87 220		89 9		1884.0133930438765
20		1.951		0.031		111 217		114 31		1256.9201998496278
21		1.958		0.007		128 217		137 69		1225.4018610130242
22		1.987		0.029		139 223		156 118		713.873613310619
23		1.993		0.006		145 230		170 169		563.4553435855415
24		1.9990001		0.006		144 235		176 213		303.3825727552774
25		2.0240002		0.025		140 237		177 245		249.0460448154859
26		2.0300002		0.006		134 241		172 268		419.9587608196223
27		2.0670002		0.037		131 245		165 283		305.3308445729058
28		2.0740001		0.007		122 250		156 292		574.8598848389664
29		2.098		0.024		132 253		150 296		337.79307403979504
30		2.109		0.011		172 246		158 294		306.74916260769083
31		2.148		0.039		232 229		184 284		548.8706376693126
32		2.161		0.013		293 220		225 271		825.2452246696851
33		2.26		0.099		345 221		274 259		389.0309095207639
34		2.367		0.107		389 228		325 250		439.4531347933038
35		2.4680002		0.101		422 234		375 245		383.0960421516012
36		2.571		0.103		438 236		417 242		170.62722974404795
37		2.68		0.109		441 235		447 239		55.90014540565889
38		2.779		0.099		439 232		466 235		217.329243315298
39		2.88		0.101		420 227		471 231		373.4057730821537
40		2.9880002		0.108		367 222		453 226		623.8620714535415
41		3.0790002		0.091		278 215		406 221		1114.2632308663676
42		3.1260002		0.047		201 209		341 214		1591.926621351944
43		3.1320002		0.006		148 207		271 209		1206.038959276643
44		3.1410003		0.009		115 214		204 208		713.616143315158
45		3.1680002		0.027		101 227		150 212		355.865712402718
46		3.1730003		0.005		106 215		111 211		52.484531355038925
47		3.2010005		0.028		141 172		97 197		374.8610216047491
48		3.2100005		0.009		170 122		100 169		669.1661467744801
49		3.2100005		0.0		188 68		112 129		676.7535862159816
50		3.2150006		0.005		209 37		132 89		767.8849769226472
51		3.2190006		0.004		221 51		155 63		583.3232420616372
52		3.2240007		0.005		215 80		172 54		302.70642922409166
53		3.2350006		0.011		212 99		186 56		456.8139540020833
54		3.2420006		0.007		200 136		192 73		512.1440977210534
55		3.3380005		0.096		195 197		196 108		410.1641229074774
56		3.3530006		0.015		170 272		189 162		2375.085370253147
57		3.3640006		0.011		161 312		181 219		679.4714188978076
58		3.3760006		0.012		153 340		171 272		509.7265130685568
59		3.3820007		0.006		148 361		162 319		357.0297670971671
60		3.4600008		0.078		150 361		156 353		52.08348648460706
61		3.5880008		0.128		170 345		157 371		144.6211582740537
62		3.6700008		0.082		186 264		165 355		464.63457309567735
63		3.7730007		0.103		185 175		171 308		903.6150401142204
64		3.7870007		0.014		189 135		177 255		2233.3097955161243
65		3.7920008		0.005		194 149		183 217		551.0716831774248
66		3.8130007		0.021		181 170		184 193		165.67692949161938
67		3.8210006		0.008		192 184		188 180		47.93943039404295
68		3.8300006		0.009		234 197		205 177		281.82263926093657
69		3.9210007		0.091		315 207		245 178		347.5668588555578
70		3.9970007		0.076		416 212		309 183		894.0304944331161
71		4.114001		0.117		485 197		382 183		626.1895770792078
72		4.239001		0.125		526 190		451 182		506.2105699783148
73		4.317001		0.078		512 187		498 181		71.84695229155777
74		4.342001		0.025		469 179		516 177		627.227405450968
75		4.469001		0.127		421 221		509 189		382.19446132425304
76		4.5890007		0.12		316 334		463 236		751.7968961987925
77		4.7020006		0.113		288 368		414 286		1073.8042508735464
78		4.8260007		0.124		264 384		365 329		766.6976014388327
79		4.825001		-0.001		242 375		318 359		359.5636624922151
80		4.914001		0.089		303 356		302 374		132.55734450937996
81		4.994001		0.08		408 321		326 371		800.3479101741108
82		5.106001		0.112		475 301		369 359		774.55354722566
83		5.1870008		0.081		501 282		414 341		1010.758535292649
84		5.2790008		0.092		481 281		443 325		430.64939886792206
85		5.4000006		0.121		453 276		455 309		184.69591524115728
86		5.4770007		0.077		419 202		452 272		379.3569215411355
87		5.588001		0.111		373 143		433 223		621.1170411264002
88		5.594001		0.006		339 115		405 176		1762.2110447670734
89		5.598001		0.004		327 118		378 141		462.365858471723
90		5.605001		0.007		320 139		354 123		300.61270764889497
91		5.683001		0.078		350 168		345 122		232.51687351144636
92		5.853001		0.17		444 205		371 136		450.44477345987167
93		5.937001		0.084		506 202		414 149		580.189129012018
94		6.0130014		0.076		482 216		440 166		544.1571182869197
95		6.1110015		0.098		461 246		454 191		367.1788534271621
96		6.1880016		0.077		426 300		452 228		627.4606656215262
97		6.2960014		0.108		392 372		437 282		636.8548344702996
98		6.3980017		0.102		382 389		421 329		546.2702306167378
99		6.5360017		0.138		391 385		411 364		175.75761639164233
100		6.6290016		0.093		458 271		425 350		394.5410883037159
101		6.7170014		0.088		458 199		436 312		935.9474722636464
102		6.8480015		0.131		414 151		431 264		589.0281570431548
103		6.9240017		0.076		305 187		390 236		548.1130449961282
104		7.028002		0.104		280 230		349 228		401.3314359240234
105		7.1690016		0.141		267 272		312 236		333.1098630874373
106		7.2490015		0.08		159 354		249 272		654.5910480756052
107		7.3310013		0.082		96 362		180 303		698.2970882536358
108		7.437001		0.106		68 359		119 327		396.1039714479405
109		7.437001		0.0		-1 354		10 10		3277.879310973563
110		7.5140014		0.077		-1 455		10 10		3648.662957010381
111		7.6330013		0.119		-1 220		10 10		1236.9870795162637
112		7.740001		0.107		-1 275		10 10		1881.0665605754284
113		7.8250012		0.085		-1 275		10 10		2575.015081366949
114		7.9210014		0.096		-1 235		10 10		1693.75722187369
115		8.007002		0.086		-1 280		10 10		2111.120574591686
116		8.112001		0.105		-1 185		10 10		1082.3744648239879
117		8.221002		0.109		-1 240		10 10		1744.41626112341

